Does High Signal-to-Noise Ratio Identify Better Training Data for Seismic Deep Learning?

Hard signal-to-noise ratio (SNR) screening removes weak seismic records, but does retaining clearer waveforms improve learning enough to compensate for the discarded data? We test this question in phase picking and ambient-noise dispersion, first matching training counts and then restoring the full eligible dispersion pool at fixed compute. Phase-picking screening gave no consistent unfiltered-test benefit under fine-tuning or random initialization, including a control matched on distance and phase composition. Dispersion screening increased error at the original five-epoch endpoint but improved on an equally sized unscreened set after longer training. Retaining all 29,788 eligible fit paths instead of 9,929 randomly sampled paths reduced unfiltered-test error by 3.0% across three seeds at the same update budget. Full-available and strict-SNR training then had similar mean errors, 0.0405 and 0.0406 km s$^{-1}$, with mixed seed-paired ordering; strict training retained a 9.9% advantage on the SNR-selected test. In two-day monitoring, SNR regulated pick streams but event recovery depended on its measurement definition. High SNR did not reliably identify better training data: gains depended on the task, training schedule, and test domain, and fixed-count comparisons omitted the benefit of retaining additional valid examples.

==> README.txt <==
Title: Does High Signal-to-Noise Ratio Identify Better Training Data for Seismic Deep Learning?
Authors: Ziye Yu, Xin Liu, Yuqi Cai
Corresponding author: Ziye Yu (yuziye@cea-igp.ac.cn)

Compile: latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex
The main document includes the corresponding Supplementary Information.
The shared arxiv.sty is a journal-independent, arXiv-compatible local style, not an official arXiv template.
Reproduction archive: https://huggingface.co/cangyeone/seismic-snr-filtering-bias
The source retains the current main.tex manuscript and its matching Supplementary Information; earlier journal submission snapshots are omitted.
The numeric CSV explicitly referenced by Supplementary Table S21 is included under data/.


==> data/dispersion_full_available_scores.csv <==
seed,condition,train_paths,scope,mae,rmse,certainty_f1,max_archived_metric_difference,repeat_metric_difference
20260609,full,9929,test,0.042599027129736816,0.06129337960120403,0.885053094589349,2.2577516939348286e-10,
20260609,full,9929,strict_test,0.04329710013487122,0.060477423735640266,0.8977696570483121,0.0,
20260609,strict,9929,test,0.04059683892763022,0.05634613098068671,0.891751538623463,1.1288758122729448e-10,
20260609,strict,9929,strict_test,0.03725902397524227,0.0513092465698719,0.9230910647999157,1.354651023299791e-09,
20260609,full_available,29788,test,0.040809303973660324,0.05663000577778527,0.8875595385378058,,0.0
20260609,full_available,29788,strict_test,0.04185785353183746,0.05680000883611766,0.9010935859246687,,0.0
20260610,full,9929,test,0.04128188797921845,0.05707314023465821,0.887992445266608,1.0159882657401198e-09,
20260610,full,9929,strict_test,0.04193285006013783,0.05716795372692021,0.9012461250478571,1.0159882657401198e-09,
20260610,strict,9929,test,0.039895661288138595,0.05515301001794411,0.8924453872622866,1.8062013551478628e-09,
20260610,strict,9929,strict_test,0.03631135922941295,0.05008670823140578,0.923809289932251,1.0159882657401198e-09,
20260610,full_available,29788,test,0.03984257172454487,0.05514344708486037,0.8918782906098799,,0.0
20260610,full_available,29788,strict_test,0.04050038077614524,0.0550433796915141,0.9057175571268256,,0.0
20260611,full,9929,test,0.04141931743784384,0.05720483116579778,0.8824073654232603,5.644379269531541e-10,
20260611,full,9929,strict_test,0.04246310754255815,0.0577292526987466,0.8935926448215138,1.3546510163608971e-09,
20260611,strict,9929,test,0.04131926460699602,0.05690492271925464,0.8863393285057761,5.644379200142602e-10,
20260611,strict,9929,strict_test,0.0383391146632758,0.05256716094233773,0.9160696918314154,1.3546510163608971e-09,
20260611,full_available,29788,test,0.040894716187860024,0.056798054977799904,0.8844607038931414,,0.0
20260611,full_available,29788,strict_test,0.04191369156945835,0.05726559934290973,0.8960232897238298,,0.0

